H\"older Continuity of the Gradient of Solutions to Doubly Non-Linear Parabolic Equations

This paper is devoted to studying the local behavior of non-negative weak solutions to the doubly non-linear parabolic equation \begin{equation*} \partial_t u^q - \text{div}\big(|D u|^{p-2}D u\big) = 0 \end{equation*} in a space-time cylinder. H\"older estimates are established for the gradient of its weak solutions in the super-critical fast diffusion regime $0<p-1< q<\frac{N(p-1)}{(N-p)_+}$ where $N$ is the space dimension. Moreover, decay estimates are obtained for weak solutions and their gradient in the vicinity of possible extinction time. Two main components towards these regularity estimates are a time-insensitive Harnack inequality that is particular about this regime, and Schauder estimates for the parabolic $p$-Laplace equation.

==> README-MEMO-L.TXT <==
%-----------------------------------------------------------------------------
% Beginning of README-MEMO-L.TXT
%-----------------------------------------------------------------------------

                    AMERICAN MATHEMATICAL SOCIETY
                          201 Charles Street
                   Providence, RI  02904-2294  USA


AMS MEMOIRS STYLE PACKAGE
-------------------------

This package contains files to help authors use AMS-LaTeX to prepare a
manuscript for publication in the Memoirs of the AMS.  We assume that
the following software is installed on your system.

    LaTeX           version 2e, December 1995 or later
    AMS classes     version 2.20.1, July 2009 or later
    amsmath         version 2.13, July 2000 or later
    AMSFonts        version 2.0, January 1995 or later

The current versions of these collections are included in the "required"
subset of TeX Live, as well as in most other common distributions.

If you have an older version of LaTeX or AMS-LaTeX, please upgrade,  You
can retrieve the current versions of amsmath and the AMS classes from
CTAN at

    http://www.ctan.org/tex-archive/macros/latex/required

We also assume that you are familiar with LaTeX and AMS-LaTeX document
structuring commands such as \section, \footnote, \newtheorem, etc., and
with the techniques for inputting math expressions.

1) This package contains the following files.

general files

    README-MEMO-L.TXT      overview of the Memoirs package (this file)
    Author_Handbook_Memo.pdf   AMS Author Handbook
    creating-graphics.pdf  Creating graphics for use in books and journals
    amsbook.cls            basis for all monograph-specific document classes

Memoirs-specific files

    memo-l.cls            Memoirs document class file
    memo-l-template.tex   Memoirs topmatter template

sample document files

    chapter.tex       monograph driver file
    preface.tex       preface
    chap1.tex         chapter
    biblio.tex        bibliography
    index.tex         index

2) Start by making a copy of the file memo-l-template.tex to
<uniquename>.tex, using a distinct name (perhaps your last name) in place
of <uniquename>.  This will be your "driver file".  Fill in the top matter
(title, author(s), etc.) following the instructions that appear as comments
in the file.

Please note that the title page generated by this package is intended as
a placeholder, for information only.  The final title page will be created
at the AMS using the information provided on this placeholder page.

We recommend that chapters be prepared as separate files, using the sample
preface.tex and chap1.tex files as models; they are then called in using
\include{...} commands in your driver file.

3) More detailed instructions are given in the Author Handbook.  This
manual is also available via the web from a link on the page
     http://www.ams.org/arc/handbook
The handbook includes a checklist to be consulted, before keyboarding
your manuscript, in order to avoid the most common problems, as well as
detailed instructions for submitting your files to the AMS.

4) If your Memoir will contain figures, print out, or view on screen, the
file creating-graphics.pdf and read it.  This file contains general and
specific guidelines for preparation of graphics (line art, photographs,
and other forms of illustrations) in a manner that will ensure their
accurate reproduction in print and on-line.

5) By default, the file chapter.tex listed above among the "sample document
files" uses the basic AMS monograph style, amsbook.cls.  Change the
\documentclass{amsbook} line in this file to \documentclass{memo-l} and
then LaTeX the file, in order to view the printed Memoirs style.  Note
that the abstract follows the table of contents; if the abstract is less
than a page in length, it will be placed on the back of the contents page.

Do NOT use the sample chapter.tex file as a "starter" for your Memoir.
Use the template file instead.  The sample files should be used only for
your reference.

amsbook.cls is included in this package because of the 2010 update to the
Mathematics Subject Classification.  This is the only significant change
to amsbook from the version in TeX Live distributions since 2005; the
updated version of amsbook.cls has been included in TeX Live since 2009,
so if you are using that distribution, you should delete the copy
included in this package.

6) One special option is provided: the ability to start chapters on the
next available page -- left-hand or right-hand.  Beginning with amsbook
version 2.0, the default is to start chapters on right-hand, odd-numbered
pages (the option "openright"); to enable the option to start on the next
available page, use this command:

    \documentclass[openany]{memo-l}


Should you have any technical questions that aren't answered by the FAQ,
please contact our Technical Support Group.  The most effective method
is to send electronic mail to tech-support@ams.org, including a concise
statement of the problem, along with (if appropriate) a brief file that
illustrates the problem and the log of your attempt to LaTeX the file.
If email is not an option, you can call 800-321-4AMS (800-321-4267,
in the U.S. or Canada) or 401-455-4080, or write to Technical Support,
Publications Technical Group, AMS, 201 Charles Street, Providence,
RI 02904-2294.

[2019/11/12, readme-memo-l.txt]
%-----------------------------------------------------------------------------
% End of README-MEMO-L.TXT
%-----------------------------------------------------------------------------

